MOTPose: Multi-object 6D Pose Estimation for Dynamic Video Sequences using Attention-based Temporal Fusion

Cluttered bin-picking environments are challenging for pose estimation models. Despite the impressive progress enabled by deep learning, single-view RGB pose estimation models perform poorly in cluttered dynamic environments. Imbuing the rich temporal information contained in the video of scenes has the potential to enhance models ability to deal with the adverse effects of occlusion and the dynamic nature of the environments. Moreover, joint object detection and pose estimation models are better suited to leverage the co-dependent nature of the tasks for improving the accuracy of both tasks. To this end, we propose attention-based temporal fusion for multi-object 6D pose estimation that accumulates information across multiple frames of a video sequence. Our MOTPose method takes a sequence of images as input and performs joint object detection and pose estimation for all objects in one forward pass. It learns to aggregate both object embeddings and object parameters over multiple time steps using cross-attention-based fusion modules. We evaluate our method on the physically-realistic cluttered bin-picking dataset SynPick and the YCB-Video dataset and demonstrate improved pose estimation accuracy as well as better object detection accuracy

==> figures/exps/timesteps.pgf <==
\begin{tikzpicture}
\begin{axis}[
    xlabel={\# Timesteps },
    ylabel={Accuracy},
    axis y discontinuity=parallel,
    xmin=5, xmax=55,
    ymin=80, ymax=92,
    xtick={0,10,20,30,40,50},
    xticklabels={0,4,5,6,7,8},   % <---
    ytick={82,84,...,90},
legend style={
          cells={anchor=west},at={(1.2,0.925)}, anchor=east,
          font=\scriptsize
      }]
\addplot[smooth,mark=*,blue] plot coordinates {
    (10,83.5)
    (20,83.7)
    (30,83.9)
    (40,84.1)
    (50,83.9)
 
};
\addlegendentry{ADD(-S)}


\addplot[smooth,color=red,mark=diamond*]
    plot coordinates {
   	(10, 90)
    (20, 90.3)
    (30,90.9)
    (40,90.7)
    (50,90.8)
    };
\addlegendentry{ADD-S}

\end{axis}
\end{tikzpicture}


==> figures/pipeline/pipeline.tikz <==
\begin{tikzpicture}

\node (canvas) at (7, 0) {\includegraphics[width=17cm]{figures/pipeline/pipeline.png}};

\node[canvas is zy plane at x=0] (input) at (-6.6, -1.2, 0) {\includegraphics[width=0.3\textwidth]{figures/architecture/input.png}};

\node [align=center] at (4, 3.1){\huge no object (\O)};
\node [align=center] at (11.7, 3.15){\huge \O};

\draw[->,  thick, line width=1mm] (-2.7,-0.6) -- (-1.7,-0.6);
\draw[->,  thick, line width=1mm] (-5.7,-0.6) -- (-4.7,-0.6);
\draw[->,  thick, line width=1mm] (-0.6,-0.6) -- (0.3,-0.6);

\draw[draw=black, rotate around={90:(-3.5,-0.2)}] (-6.2,-1) rectangle ++(4.5, 2);
\node [align=center, rotate=90] at (-3.7, -0.7){\Huge YOLOPose};

\node [align=center] at (-1.2, -3.75){\large Object \\ \large predictions};

\node [align=center] at (4, -4){\huge Set of predictions};
\node [align=center] at (11.8, -4){\huge Groundtruth};

\node(dummy1) at (-0.85, -2.4) {};
\node(dummy2) at (-1.5,  1.3) {};
\node[draw,   dash pattern={on 2pt off 1pt on 2pt off 1pt}, fit=(dummy1)(dummy2)] {};

\rotateRPY{-30}{00}{0}
    \begin{scope}[RPY]
      \coordinate (O1) at (5.2, -1.4, 0);
\draw[red, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.4,0,0) $) node[anchor=north east]{};
\draw[blue, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.4,0) $) node[anchor=north west]{};
\draw[green, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.4) $) node[anchor=south]{}; 
    \end{scope}

\rotateRPY{-10}{00}{0}
    \begin{scope}[RPY]
       \coordinate (O1) at (5.4, -0.2, 0);
\draw[red, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.4,0,0) $) node[anchor=north east]{};
\draw[green, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.4,0) $) node[anchor=north west]{};
\draw[blue, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.4) $) node[anchor=south]{}; 
    \end{scope}

\rotateRPY{50}{00}{0}
    \begin{scope}[RPY]
       \coordinate (O1) at (7.5, 1.7, 0);
\draw[red, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.4,0,0) $) node[anchor=north east]{};
\draw[green, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.4,0) $) node[anchor=north west]{};
\draw[blue, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.4) $) node[anchor=south]{}; 
    \end{scope}

\rotateRPY{-50}{00}{0}
    \begin{scope}[RPY]
      \coordinate (O1) at (3.5, -0.4, 0);
\draw[green, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.4,0,0) $) node[anchor=north east]{};
\draw[red, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.4,0) $) node[anchor=north west]{};
\draw[blue, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.4) $) node[anchor=south]{}; 
    \end{scope}

\rotateRPY{0}{0}{0}
    \begin{scope}[RPY]
       \coordinate (O1) at (11.5, -0.4, 0);
\draw[green, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.4,0,0) $) node[anchor=north east]{};
\draw[red, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.4,0) $) node[anchor=north west]{};
\draw[blue, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.4) $) node[anchor=south]{}; 
    \end{scope}

\rotateRPY{0}{0}{0}
    \begin{scope}[RPY]
       \coordinate (O1) at (13.2, -0.2, 0);
\draw[red, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.4,0,0) $) node[anchor=north east]{};
\draw[green, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.4,0) $) node[anchor=north west]{};
\draw[blue, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.4) $) node[anchor=south]{}; 
    \end{scope}
    
\rotateRPY{0}{0}{0}
    \begin{scope}[RPY]
       \coordinate (O1) at (13.6, -1.4, 0);
\draw[red, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.4,0,0) $) node[anchor=north east]{};
\draw[blue, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.4,0) $) node[anchor=north west]{};
\draw[green, thick,-, line width=0.5mm] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.4) $) node[anchor=south]{}; 
    \end{scope}

\end{tikzpicture} 


==> figures/pipeline/test.tikz <==
\begin{tikzpicture}


    \rotateRPY{20}{30}{45}
    \begin{scope}[RPY]
       \coordinate (O1) at (1,1,0.5);
\draw[red, thick,-] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.2,0,0) $) node[anchor=north east]{};
\draw[green, thick,-] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.2,0) $) node[anchor=north west]{};
\draw[blue, thick,-] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.2) $) node[anchor=south]{}; 
    \end{scope}
\end{tikzpicture}
rst position is obvious since we are in the x-y plane and rotating around the z-axis.
%The anchor already went crazy, north is pointing downwards...
\tdplotdrawarc[->,color=black]{(0,0,0.7)}{0.1}{0}{350}{anchor=south west,color=black}{yaw}
%We move to the z-x axis
\tdplotsetthetaplanecoords{0}
%Notice you have to tell tiks-3dplot you are now in rotated coords
%Since tikz-3dplot swaps the planes in tdplotsetthetaplanecoords, the former y axis is now the z axis.
\tdplotdrawarc[tdplot_rotated_coords,->,color=black]{(0,0,0.7)}{0.1}{110}{460}{anchor=south west,color=black}{pitch}
\tdplotsetthetaplanecoords{-90}
%Once again we swaps the planes. I don't know why it's working like this but we turn backwards
%so the arrow turns in the positive direction.
\tdplotdrawarc[tdplot_rotated_coords,->,color=black]{(0,0,0.7)}{0.1}{120}{470}{anchor=south west,color=black}{roll}
% If you turn the theta plane  of 90 degrees position and rotation are inverted.
%\tdplotsetthetaplanecoords{90}
%\tdplotdrawarc[tdplot_rotated_coords,->,color=black]{(0,0,-0.7)}{0.1}{470}{120}{anchor=south east,color=black}{roll}
\end{tikzpicture}ec,0,0) arc (0:90:\rvec);
\draw[dashed] (\rvec,0,0) arc (0:90:\rvec);

%set the rotated coordinate definition within display using a translation
%coordinate and Euler angles in the "z(\alpha)y(\beta)z(\gamma)" euler rotation convention
%syntax: \tdplotsetrotatedcoords{\alpha}{\beta}{\gamma}
\tdplotsetrotatedcoords{\phivec}{\thetavec}{0}

%translate the rotated coordinate system
%syntax: \tdplotsetrotatedcoordsorigin{point}
\tdplotsetrotatedcoordsorigin{(P)}

%use the tdplot_rotated_coords style to work in the rotated, translated coordinate frame
\draw[thick,tdplot_rotated_coords,->] (0,0,0) -- (.5,0,0) node[anchor=north west]{$x'$};
\draw[thick,tdplot_rotated_coords,->] (0,0,0) -- (0,.5,0) node[anchor=west]{$y'$};
\draw[thick,tdplot_rotated_coords,->] (0,0,0) -- (0,0,.5) node[anchor=south]{$z'$};

%WARNING:  coordinates defined by the \coordinate command (eg. (O), (P), etc.)
%cannot be used in rotated coordinate frames.  Use only literal coordinates.  

%draw some vector, and its projection, in the rotated coordinate frame
\draw[-stealth,color=blue,tdplot_rotated_coords] (0,0,0) -- (.2,.2,.2);
\draw[dashed,color=blue,tdplot_rotated_coords] (0,0,0) -- (.2,.2,0);
\draw[dashed,color=blue,tdplot_rotated_coords] (.2,.2,0) -- (.2,.2,.2);

%show its phi arc and label
\tdplotdrawarc[tdplot_rotated_coords,color=blue]{(0,0,0)}{0.2}{0}{45}{anchor=north west,color=black}{$\phi'$}

%change the rotated coordinate frame so that it lies in its theta plane.
%Note that this overwrites the original rotated coordinate frame
%syntax: \tdplotsetrotatedthetaplanecoords{\phi'}
\tdplotsetrotatedthetaplanecoords{45}

%draw theta arc and label
\tdplotdrawarc[tdplot_rotated_coords,color=blue]{(0,0,0)}{0.2}{0}{55}{anchor=south west,color=black}{$\theta'$}

\end{tikzpicture}}{0pt}}{\pgfqpoint{0pt}{\pgfarrowhalfwidth pt}}
    \pgfusepath{fill}
    % test if the cone part visible
    \pgfmathsetmacro\pgfarrowlengthcos{\pgfarrowlength*\pgfarrowcospitch}
    \ifdim\pgfarrowlengthcos pt>\pgfarrowhalfwidthsin pt
      % it is visible, so draw
      \pgfmathsetmacro\pgfarrowlengthtemp{\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin/\pgfarrowlengthcos}
      \pgfmathsetmacro\pgfarrowwidthtemp{\pgfarrowhalfwidth/\pgfarrowlengthcos*sqrt(\pgfarrowlengthcos*\pgfarrowlengthcos-\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin)}
      \pgfpathmoveto{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{ \pgfarrowwidthtemp pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{-\pgfarrowwidthtemp pt}}
      \pgfpathclose
      \pgfusepath{fill}
    \else
      % it is invisible, check in pointing your eye
      \ifdim\pgfarrowsinpitch pt>0pt
      \pgfpathcircle{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}{.5\pgfarrowlinewidth}
      \pgfsetcolor{white}
      \pgfusepath{fill}
      \fi
    \fi
    \pgfpathmoveto{\pgfpointorigin}
  }
}
\tdplotsetmaincoords{70}{110}
\begin{tikzpicture}[line width=5,tdplot_main_coords]
    \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
    \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
    \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
    \path(-2cm,-2cm)(2cm,2cm);
\end{tikzpicture}

\foreach\theta in{0,10,...,350}{
    \tdplotsetrotatedcoords{\theta}{30}{30}
    \tikz[line width=5,line cap=round,tdplot_rotated_coords]{
        \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
        \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
        \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
        \path(-2cm,-2cm)(2cm,2cm);
    }
}










\def\pgfpointxyz#1#2#3{%
  \pgfmathparse{#1}%
  \let\pgftemp@x=\pgfmathresult%
  \pgfmathparse{#2}%
  \let\pgftemp@y=\pgfmathresult%
  \pgfmathparse{#3}%
  \let\pgftemp@z=\pgfmathresult%
  \pgf@x=\pgftemp@x\pgf@xx%
  \advance\pgf@x by \pgftemp@y\pgf@yx%
  \advance\pgf@x by \pgftemp@z\pgf@zx%
  \pgf@y=\pgftemp@x\pgf@xy%
  \advance\pgf@y by \pgftemp@y\pgf@yy%
  \advance\pgf@y by \pgftemp@z\pgf@zy%
  % ↑↑↑old definition↑↑↑ ↓↓↓new code↓↓↓
  \global\let\pgfolderpointx\pgfoldpointx
  \global\let\pgfolderpointy\pgfoldpointy
  \global\let\pgfolderpointz\pgfoldpointz
  \global\let\pgfoldpointx\pgftemp@x
  \global\let\pgfoldpointy\pgftemp@y
  \global\let\pgfoldpointz\pgftemp@z
}


\pgfdeclarearrow{
  name = Cone3,
  defaults = {             % inherit from Kite
    length     = +3.6pt +5.4,
    width'     = +0pt +0.5,
    line width = +0pt 1 1,
    tangent    = {(1,0,0)} % lie on x-axis
  },
  cache = false,           % no need cache
  setup code = {},         % so no need setup
  drawing code = {         % but still need math
    % calculate the tangent
    \pgfkeys{pgf/arrow keys/tangent={(\pgfoldpointx-\pgfolderpointx,\pgfoldpointy-\pgfolderpointy,\pgfoldpointz-\pgfolderpointz)}}
    % draw the base
    \pgfmathsetmacro\pgfarrowhalfwidth{.5\pgfarrowwidth}
    \pgfmathsetmacro\pgfarrowhalfwidthsin{\pgfarrowhalfwidth*abs(\pgfarrowsinpitch)}
    \pgfpathellipse{\pgfpointorigin}{\pgfqpoint{\pgfarrowhalfwidthsin pt}{0pt}}{\pgfqpoint{0pt}{\pgfarrowhalfwidth pt}}
    \pgfusepath{fill}
    % test if the cone part visible
    \pgfmathsetmacro\pgfarrowlengthcos{\pgfarrowlength*\pgfarrowcospitch}
    \ifdim\pgfarrowlengthcos pt>\pgfarrowhalfwidthsin pt
      % it is visible, so draw
      \pgfmathsetmacro\pgfarrowlengthtemp{\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin/\pgfarrowlengthcos}
      \pgfmathsetmacro\pgfarrowwidthtemp{\pgfarrowhalfwidth/\pgfarrowlengthcos*sqrt(\pgfarrowlengthcos*\pgfarrowlengthcos-\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin)}
      \pgfpathmoveto{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{ \pgfarrowwidthtemp pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{-\pgfarrowwidthtemp pt}}
      \pgfpathclose
      \pgfusepath{fill}
    \else
      % it is invisible, check in pointing your eye
      \ifdim\pgfarrowsinpitch pt>0pt
      \pgfpathcircle{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}{.5\pgfarrowlinewidth}
      \pgfsetcolor{white}
      \pgfusepath{fill}
      \fi
    \fi
    \pgfpathmoveto{\pgfpointorigin}
  }
}
\tdplotsetmaincoords{70}{110}
\begin{tikzpicture}[line width=5,tdplot_main_coords]
    \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
    \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
    \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
    \path(-2cm,-2cm)(2cm,2cm);
\end{tikzpicture}

\foreach\theta in{0,5,...,355}{
    \tdplotsetrotatedcoords{\theta}{2*\theta}{3*\theta}
    \tikz[line width=5,line cap=round,tdplot_rotated_coords]{
        \draw[-Cone3](0,0,0)--(1,0,0)node[cyan]{X};
        \draw[-Cone3](0,0,0)--(0,1,0)node[cyan]{Y};
        \draw[-Cone3](0,0,0)--(0,0,1)node[cyan]{Z};
        \path(-2cm,-2cm)(2cm,2cm);
    }
}
plot_main_coords]
    \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
    \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
    \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
    \path(-2cm,-2cm)(2cm,2cm);
\end{tikzpicture}

\foreach\theta in{0,5,...,355}{
    \tdplotsetrotatedcoords{\theta}{2*\theta}{3*\theta}
    \tikz[line width=5,line cap=round,tdplot_rotated_coords]{
        \draw[-Cone3](0,0,0)--(1,0,0)node[cyan]{X};
        \draw[-Cone3](0,0,0)--(0,1,0)node[cyan]{Y};
        \draw[-Cone3](0,0,0)--(0,0,1)node[cyan]{Z};
        \path(-2cm,-2cm)(2cm,2cm);
    }
}




\end{document}

==> figures/tikz/bbox.pgf <==
\begin{tikzpicture}[font=\tiny\sffamily,]
   \begin{axis}[
     ybar,
     ymin=0.7, ymax=0.9,
axis y discontinuity=parallel,
     bar width=10pt,
     font=\footnotesize,
     tickwidth         = 0pt,
     enlarge x limits  = 0.2,
xtick={1, 2, 3, 4},
xticklabels={AP@[IoU=0.50:0.95], AP@[IoU=0.50], AP@[IoU=0.75], AR@[IoU=0.50:0.95]},
ticklabel style = {font=\tiny},
     xtick style={draw=none},
xticklabel style={rotate=0},
     nodes near coords,
   legend style={at={(0.2,1.125)},anchor=west},
   legend columns=1,
    ylabel={Avg. Percession and Avg. Recall},
    width=\linewidth,
    height=.7\linewidth,
    nodes near coords style={anchor=south east,inner sep=0,shift={(7.5pt, 3pt)},font=\tiny}, ylabel shift={-5pt}
   ]

\addplot coordinates { 
 (1,    0.756)
 (2,    0.872)
 (3,   0.853)
 (4,    0.789)
};

\addplot coordinates { 
 (1,    0.779)
 (2,    0.876)
 (3,    0.858)
 (4,    0.811)
};

\legend{Without Temporal Aggregation, With Temporal Aggregation}

\end{axis}
\end{tikzpicture}


==> figures/tikz/cardinality.pgf <==
\begin{tikzpicture}[font=\scriptsize\sffamily,]
   \begin{axis}[
     ybar,
     ymin=0, ymax=4,
     bar width=10pt,
     font=\footnotesize,
     tickwidth         = 0pt,
     enlarge x limits  = 0.2,
xtick={move, pick-targeted, pick-untargeted, all},
ticklabel style = {font=\scriptsize},
     xtick style={draw=none},
     symbolic x coords = {move, pick-targeted, pick-untargeted, all},
     nodes near coords,
   legend style={at={(0.2,1.125)},anchor=west},
   legend columns=1,
    ylabel={Cardinality Error [$\times$10$^{-2}$]},
    xlabel={SynPick Split},
    width=\linewidth,
    height=.7\linewidth,
    nodes near coords style={anchor=south east,inner sep=0,shift={(7.5pt, 3pt)},font=\tiny}, ylabel shift={-5pt},
   ]

\addplot coordinates { 
 (move,    3.2614562755627276)
 (pick-targeted,    1.638293701654126)
 (pick-untargeted,    0.478397880891487)
 (all,    2.0595050544304674)
};

\addplot coordinates { 
 (move,    0.6176789738738488)
 (pick-targeted,    0.5160662856798203)
 (pick-untargeted,    0.436723602484472)
 (all,    0.5348714583108253)
};

\legend{Without Temporal Integration, With Temporal Integration}

\end{axis}
\end{tikzpicture}
